Matrix products for the synthesis of stationary time series with a priori prescribed joint distributions

Inspired from non-equilibrium statistical physics models, a general framework enabling the definition and synthesis of stationary time series with a priori prescribed and controlled joint distributions is constructed. Its central feature consists of preserving for the joint distribution the simple product struc- ture it has under independence while enabling to input con- trolled and prescribed dependencies amongst samples. To that end, it is based on products of d-dimensional matrices, whose entries consist of valid distributions. The statistical properties of the thus defined time series are studied in details. Having been able to recast this framework into that of Hidden Markov Models enabled us to obtain an efficient synthesis procedure. Pedagogical well-chosen examples (time series with the same marginal distribution, same covariance function, but different joint distributions) aim at illustrating the power and potential of the approach and at showing how targeted statistical prop- erties can be actually prescribed.

==> markov.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'markov.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{144.4842368bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96411835)%
    \put(0,0){\includegraphics[width=\unitlength]{markov.pdf}}%
    \put(0.4981608,0.14379952){\makebox(0,0)[b]{\smash{1}}}%
    \put(0.20587565,0.43608501){\makebox(0,0)[b]{\smash{2}}}%
    \put(0.34311274,0.27512214){\makebox(0,0)[b]{\smash{q}}}%
    \put(0.01598585,0.456085){\makebox(0,0)[b]{\smash{p}}}%
    \put(0.4981608,0.72836977){\makebox(0,0)[b]{\smash{3}}}%
    \put(0.31719828,0.61113271){\makebox(0,0)[b]{\smash{q}}}%
    \put(0.49816081,0.91604049){\makebox(0,0)[b]{\smash{p}}}%
    \put(0.79044589,0.43608501){\makebox(0,0)[b]{\smash{4}}}%
    \put(0.60948303,0.59332173){\makebox(0,0)[b]{\smash{q}}}%
    \put(0.63539786,0.3447624){\makebox(0,0)[b]{\smash{q}}}%
    \put(0.98083695,0.456085){\makebox(0,0)[b]{\smash{p}}}%
    \put(0.49712292,0.0005061119){\makebox(0,0)[b]{\smash{p}}}%
  \end{picture}%
\endgroup%

